Domain-invariant NBV Planner for Active Cross-domain Self-localization

Pole-like landmark has received increasing attention as a domain-invariant visual cue for visual robot self-localization across domains (e.g., seasons, times of day, weathers). However, self-localization using pole-like landmarks can be ill-posed for a passive observer, as many viewpoints may not provide any pole-like landmark view. To alleviate this problem, we consider an active observer and explore a novel "domain-invariant" next-best-view (NBV) planner that attains consistent performance over different domains (i.e., maintenance-free), without requiring the expensive task of training data collection and retraining. In our approach, a novel multi-encoder deep convolutional neural network enables to detect domain invariant pole-like landmarks, which are then used as the sole input to a model-free deep reinforcement learning -based domain-invariant NBV planner. Further, we develop a practical system for active self-localization using sparse invariant landmarks and dense discriminative landmarks. In experiments, we demonstrate that the proposed method is effective both in efficient landmark detection and in discriminative self-localization.

==> ieee.txt <==
\newcommand{\FIGx}[1]{\includegraphics[height=4.8cm,width=6.4cm,angle=-90]{#1}}

% \renewcommand{\FIGpng}[5]{~}\renewcommand{\FIG}[3]{~}\renewcommand{\FIGR}[3]{~}\renewcommand{\FIGx}[1]{~}\onecolumn




\newcommand{\figOold}{
\begin{figure}
\caption{We aim to train a domain-invariant NBV planner in an active cross-domain self-localization scenario. Given a visual experience collected in a past domain, the trained planner maximizes the possibility of true-positive detection of domain-invariant pole-like landmarks.
% 我々は、クロスドメイン場所認識タスクにおける、ドメイン不変なNBVプラナを訓練することを目的とする。過去のドメインにおける視覚経験を訓練データとしてもちいて。入力質問画像から、次のNBVを決定する。ランドマーク真陽性検出の可能性を最大化するように。
}
\end{figure}
}


\newcommand{\figA}{
\begin{figure}
% \FIGpng{8}{figA.png}{}{334}{375}
\FIGpng{8}{fig.png}{}{403}{385}
\caption{Active self-localization task.}\label{fig:A}
\end{figure}
}

\newcommand{\figB}{
\begin{figure}
\FIGR{8}{vis1/vis1.eps}{}
\caption{Cost vs. performance. Vertical axis (cost): travel distance between the initial and final viewpoints. Horizontal axis (performance): ground-truth ranking of the final estimate.}\label{fig:B}
\end{figure}
}

\newcommand{\figC}{
\begin{figure}
\FIGpng{8}{figC.png}{}{568}{655}
\caption{Pole-like landmarks detected in the experimental scenario.
Each figure shows
from left to right,
the HED image
with and without 
detected pole-like landmarks,
as well as
the raw image.}\label{fig:C}
\end{figure}
}

\newcommand{\figD}{
\begin{figure}
\FIGpng{8}{figD.png}{}{987}{322}
\caption{Detecting pole-like landmarks.}\label{fig:D}
\end{figure}
}

\newcommand{\figE}{
\begin{figure*}
\centering
\FIGpng{15}{figE.png}{}{746}{319}
\caption{NBV planning results.
In each figure,
the top and bottom panels
show
the view image
before and after
the planned movements,
respectively.}\label{fig:E}
\end{figure*}
}

\newcommand{\figF}{
\begin{figure}
\FIGR{8}{vis10/vis10.eps}{}
\caption{Histogram of travel distance [m] between successive viewpoints with pole-like landmark views.}\label{fig:F}
\end{figure}
}

\newcommand{\figG}{
\begin{figure*}
\centering
\FIGpng{15}{fig2.png}{}{765}{621}
\caption{System architecture.}\label{fig:G}
\end{figure*}
}

\renewcommand{\figG}{
\begin{figure}
\centering
\FIGpng{8.5}{fig2.png}{}{765}{621}
\caption{System architecture.}\label{fig:G}
\end{figure}
}

\newcommand{\figO}{
\begin{figure}
\centering
\FIGpng{3.3}{figOd.png}{(a)}{240}{650}\hspace*{-2mm}%
\begin{minipage}[b]{5cm}
\centering
\FIGpng{2}{figOb.png}{(b)}{240}{320}
\FIGpng{2}{figOc.png}{(c)}{240}{320}\vspace*{-7mm}\\
\FIGx{figOa.eps}\\
{\scriptsize (d)}
\end{minipage}
\caption{The
domain-invariant next-best-view (NBV) planner
takes a live view image 
and
plans the NBV
that maximizes the possibility of
true-positive detection
of pole-like landmarks,
which are then
used as
the invariant coordinate system
for spatial BoW scene model and matching.
(a)
An input live image (top)
and an NBV view at the planned viewpoint (bottom).
A query view (b) and
a reference view (c)
are aligned
with the invariant coordinate system (d).
}\label{fig:O}
\vspace*{-5mm}
\end{figure}
}


\newcommand{\figH}{
\begin{figure}
\centering
\FIGR{8}{vis12/vis12.eps}{}\\
\FIGR{8}{vis12/vis12sorted.eps}{}
\caption{Detection rate for different test seasons. 
Season IDs 
correspond to
``2012-01-08", 
``2012-01-15",  
``2012-02-02",  
``2012-02-18",  
``2012-02-19",  
``2012-03-17",  
``2012-03-25",  
``2012-04-29",  
``2012-05-11",  
``2012-05-26",  
``2012-06-15",  
``2012-08-20",  
``2012-09-28",  
``2012-10-28",  
``2012-11-04",  
``2012-11-16", 
and
``2012-12-01".
Training season: ``2012-03-31".}\label{fig:H}
\end{figure}
}


\newcommand{\EdgeDetector}{
\begin{eqnarray}
b_1=DoubleConv(x) \\
s_1=SingleConv(x) \\
b_2=DoubleConv(b_1) \\
d_2=MaxPool(b_2) \\
a_2=d_2+s_1 \\
s_2=SingleConv(a_2) \\
p_3=SingleConv(d_2) \\
b_3=DenseBlock(a_2, p_3) \\
d_3=MaxPool(b_3) \\
a_3=d_3+s_2 \\
s_3=SingleConv(a_3) \\
p^2_4=P^2(d_2) \\
p^4=P^4(p^2_4+D_3) \\
b_4=DenseBlock(a_3, p^4) \\
d_4=MaxPool(b_4) \\
a_4=d_4+s_3 \\
s_4=SingleConv(a_4) \\
p^2_5=SingleConv(p^2_4) \\
p_5=SingleConv(b^2_5+d_4) \\
b_5=DenseBlock(a_4, p_5) \\
a_5=b_5+s_4 \\
p_6=SingleConv(b_5) \\
b_6=DenseBlock(a_5, p_6) \\
c_6=Concat(Up(x, 1), Up(b_1, 2), Up(b_2, 2), Up(b_3, 4), Up(b_4, 8), Up(b_5, 16), Up(b_6, 16)) \\
y=SingleConv(c_6)\\
\end{eqnarray}
}

\renewcommand{\EdgeDetector}{
\begin{flushleft}
$
y_1=DoubleConv(x);~~
s_1=SingleConv(x);
$\\$
y_2=DoubleConv(y_1);~~
d_2=MaxPool(y_2);~~
x_2=d_2+s_1;~~
s_2=SingleConv(x_2);
$\\$
p_3=SingleConv(d_2);~~
y_3=DenseBlock(x_2, p_3);~~
d_3=MaxPool(y_3);~~
x_3=d_3+s_2;~~
s_3=SingleConv(x_3);
$\\$
p^2_4=P^2(d_2);~~
p^4=P^4(p^2_4+D_3);~~
y_4=DenseBlock(x_3, p^4);~~
d_4=MaxPool(y_4);~~
x_4=d_4+s_3;~~
s_4=SingleConv(x_4);
$\\$
p^2_5=SingleConv(p^2_4);~~
p_5=SingleConv(b^2_5+d_4);~~
y_5=DenseBlock(x_4, p_5);~~
x_5=y_5+s_4;
$\\$
p_6=SingleConv(y_5);~~
y_6=DenseBlock(x_5, p_6);
$\\$
y_7=Concat(x{\times}1, y_1{\times}1, y_2{\times}2, y_3{\times}4, y_4{\times}8, y_5{\times}16, y_6{\times}16);
$\\$
x_7=SingleConv(y_7);~~
y_7=Aggregate(x_7);
$\\$
x_8=Activate(y_7);~~
y_8=VectorQuantize(y);
$
\end{flushleft}
}




\title{\LARGE \bf
% Domain-Invariant Next-Best-View Planner:\\Active Cross-Domain Self-Localization Using Pole-Like Landmarks
% Active Cross-Domain Self-Localization Using Invariant and Discriminative Views
Active Cross-domain Self-localization Using Pole-like Landmarks
% Domain-Invariant Next-Best-View Planner for Active Self-localization
% Domain-invariant Next-best-view Planner: Active Cross-domain Self-localization Using Domain-invariant Pole-like Landmarks
}
\author{Tanaka Kanji 
\thanks{Our work has been supported in part by 
JSPS KAKENHI 
Grant-in-Aid 
for Scientific Research (C) 17K00361, and (C) 20K12008.}
\thanks{K. Tanaka is with Faculty of Engineering, University of Fukui, Japan. 
{\tt\small tnkknj@u-fukui.ac.jp}}
\thanks{We would like to express our sincere gratitude to Koji Takeda and Kanya Kurauchi for development of deep learning architecture, and initial investigation on deep reinforcement learning on the dataset, which helped us to focus on our pole-like landmark project.}}



% \onecolumn


\maketitle{}


\begin{abstract}
Pole-like landmark has received increasing attention as a domain-invariant visual cue for visual robot self-localization across domains (e.g., seasons, times of day, weathers). However, self-localization using pole-like landmarks can be ill-posed for a passive observer, as many viewpoints may not provide any pole-like landmark view. To alleviate this problem, we consider an active observer and explore a novel ``domain-invariant" next-best-view (NBV) planner that attains consistent performance over different domains (i.e., maintenance-free), without requiring the expensive task of training data collection and retraining. In our approach, a novel multi-encoder deep convolutional neural network enables to detect domain invariant pole-like landmarks, which are then used as the sole input to a model-free deep reinforcement learning -based domain-invariant NBV planner. Further, we develop a practical system for active self-localization using sparse invariant landmarks and dense discriminative landmarks. In experiments, we demonstrate that the proposed method is effective both in efficient landmark detection and in discriminative self-localization.
% 空間的にスパースな不変ランドマークと空間的に密な識別的なランドマークを、強化学習とBoWデータベースという２種類のアプローチにより融合する。
\end{abstract}

\section{Introduction}



Cross-domain self-localization is the problem of estimating a robot pose given a history of sensor readings including visual images/odometry data, 
with respect to an environment map that was previously collected in different domains (e.g., weathers, seasons, times of the day). A large body of self-localization literature focuses on designing or training a landmark detector that is robust against domain shifts \cite{feat2,Arandjelovic16,feat1}.  
However, the problem of designing/training such a domain-invariant landmark detector is essentially ill-posed when current live images are from a previously unseen domain. Existing solutions can be negatively influenced by environmental and optical effects, such as occlusions, dynamic objects, confusing features, illumination changes, and distortions. One promising approach to address this issue is to utilize inherently invariant landmark objects that are stable and visually invariant against domain-shifts, such as 
walls \cite{wall}, roads \cite{roads}, and poles \cite{poles}. In this study, we are particularly interested in the use of pole-like landmarks because they are ubiquitous both in indoor and outdoor environments.


\figO



% ICRA1995 Kinematic ... p1796
Thus far, most of previous works on self-localization suppose a passive observer (i.e., robot), and do not take into account the issue of viewpoint planning, or controlling the observer. However, the pole-like landmark -based self-localization can be ill-posed for a passive observer, as many viewpoints may not provide any pole-like landmark view. Therefore, we consider an active self-localization task that can adapt its viewpoint trajectory, avoiding non-salient scenes that provide no pole-like landmark view, or moving efficiently towards places which are most informative, in the sense of reducing the sensing and computation costs. This is most closely related to the next-best-view (NBV) problem studied in machine vision literature \cite{nbv_org}. However, in our cross-domain setting, a difficulty arises from the fact that the NBV planner is trained and tested in different domains. Existing NBV methods that do not take into account domain shifts would be be confused and deteriorated by the domain-shifts, and require significant efforts for adapting them to a new domain. 

% CVPR2019a.pdf p531
In this work, we propose a novel class of NBV planner, termed ``domain-invariant" NBV planner (Fig. \ref{fig:O}), that attains consistent performance over different domains, without requiring the expensive task of training data collection and retraining (i.e., maintenance-free).
The domain-invariance can be considered as a novel advantage of the proposed approach to existing NBV planners.
Intuitively,
a domain-invariant NBV planner
could restrict itself to take
domain-invariant visual features as 
the sole input.
In addition,
it could
learn domain-invariant statistics of
landmark configuration,
such as
average travel distance between
pole-like landmark views.
Moreover,
it could arrange the plan
depending on
whether
the current live image is
a landmark view or not.
However,
training 
a domain-invariant landmark detector
as well as
an NBV planner,
with reasonable computational cost,
from an available visual experience,
is a non-trivial problem
and which is the focus of our study.
% 直感的には、ドメイン不変NBVプラナは、ドメイン不変な視覚特徴を入力としてとるべきだ。そして、ドメイン不変な環境固有の統計量を利用するべきだ。さらには、最適なアクション計画は、ランドマークビューと非ランドマークビューによって違うかもしれない。しかしながら、利用可能な視覚経験をもとに、リーズナブルな計算時間の、不変特徴抽出器やNBVプラナを設計することは、非トリビアルなタスクであり、我々のゴールだ。
We tackle this problem
by
introducing 
a deep convolutional neural network (DCN) -based landmark detector
and
a deep reinforcement learning (DRL) -based NBV planner.
Our DCN module is built on
a recently developed
multi-scale multi-encoder deep convolutional neural network \cite{hed}. 
Our formulation of DRL is
related
to recent works on deep reinforcement learning -based 
NBV planner \cite{bmvc_nbv}.
However, rather than using typical sensor inputs such as raw images, we propose to use domain-invariant perceptual information,
which is made available by the proposed landmark detector,
to make our NBV planner 
a domain-adaptive one. 

Our main contributions are summarized as follows:
(1) This work is the first to address the issue of domain-invariant NBV using invariant pole-like landmarks. 
(2) Our landmark detection network is built on the recent paradigm in image edge detection,
deep holistic edge detection (HED),
which can detect a small number of holistic essential scene structure, 
rather than 
conventional 
detectors such as Canny \cite{canny}
that tend to detect lots of complex primitive edges.
(3)
The effectiveness of the planning algorithm in terms of self-localization performance and domain-invariance is verified via experiments using publicly available NCLT dataset.



\section{Related Work}

Robot self-localization is a long-standing problem, with various formulations, including multi-hypothesis tracking \cite{mht}, 
image retrieval \cite{ir}, 
map-matching \cite{mm},
and
image classification \cite{sc}.
Cross-domain self-localization is a challenging and important sub-field of robot self-localization, which has received considerable attention in recent years.
Many works have focused on designing or training a detector of domain-invariant visual features, such as 
view-sequences \cite{longterm}, 
bag-of-words \cite{ir},
as well as 
the intermediate signals of 
deep neural networks such as 
DCN \cite{Arandjelovic16},
GAN \cite{feat2}, 
and 
autoencoder \cite{feat1}. However, the problem of designing/training such a domain-invariant feature detector is essentially ill-posed when current live images are from a previously unseen domain. An alternative approach is to exploit a-priori domain-knowledge
to define
domain-invariant landmark objects such as 
walls \cite{wall}, roads \cite{roads}, and poles \cite{poles}. 
For example, in \cite{poles},
a particle filter -based 
self-localization framework 
for ego-motion tracking and relocation
was developed.
Our work belongs to the latter
domain-knowledge-based approach 
and
aims to extend it to  
an active cross-domain self-localization framework.

Existing approaches to active self-localization can be broadly classified into model-based and learning-based ones. The model-based approach exploits a pre-built environment model to predict future observations 
to score candidate action plans \cite{icra19simulated}.
The learning-based approach does not assume the availability of an environment model and directly learns a good policy to maximize a utility function while constraining resource expenditures \cite{bmvc_nbv}. 
Our approach
explores the latter approach from a novel perspective of
domain-invariant NBV planner.

Unlike previous works, we aim to develop a domain-invariant NBV planner that attains consistent performance over different domains. To address this issue, we restrict ourselves to use domain-invariant landmark objects as the sole input 
to the NBV planner. The problem of detecting domain invariant landmark objects in a given view image itself is a non-trivial issue, and we observe that the recently developed, deep holistic edge detector network achieves very good detection accuracy. This leads to the two research questions studied in this work:
1)
How we can detect domain-invariant visual features in view images?,
and
2)
What is a good scene representation to learn a meaningful policy from the available visual experience?
To the best of our knowledge,
no prior work has attempted to tackle 
these issues.




% 自己位置推定は、移動ロボット学における最も重要なトピックの一つである。この問題は、複数仮説位置追跡、画像検索、マップマッチング、場所分類などの、様々なコンテキストで研究されてきた。しかしながら、多くの既存研究とはことなり、我々は、アクティブ自己位置推定のシナリオにフォーカスする。すなわち、パッシブ観測者を仮定するのではなく、我々は、アクティブ観測者を考え、ランドマークを効率よく発見することを目的としたNBVタスクにフォーカスする。このラインの研究は、モデルベースと学習ベースの方法に大別できる。前者は、環境モデル、たとえば幾何モデルなどを利用して、最も情報量ゲインが最大化できるようなNBVをプラニングする。高信頼度ではあるものの、この方法は、環境モデルが利用可能・アクセス可であることを前提としてる；これは、我々のケースには当てはまらない。一方、学習ベースの方法は、モデルフリーであり、視覚情報をダイレクトにNBVアクションへマップするプラナを学習する。我々は、この後者のアプローチに所属し、特に、モデルフリーなQ学習の深層学習エクステンションにフォーカスする。

% 多くの既存研究とはことなり、我々は、アクティブ自己位置推定を、新しいクロスドメイン自己位置推定のコンテキストで研究する。特に、我々は、「あるNBVプラナがマネジできるようなコンパクトかつエッセンシャルなドメイン不変な視覚情報を抽出できるかどうか？」および、「利用可能なドメイン不変視覚特徴からNBVアクションへのマッピングするための意味ある統計量を学習することができるかどうか？」を探求する。我々のベーシックな仮説は、「最近、ポピュラーになってきたポールライクランドマークが、このドメイン不変視覚特徴としての役割を担うことができる」である。このポールライクランドマークの利用は、最近提案されたマルチスケール・マルチエンコーダ・エッジ検出器により可能になった。この上記のコンテキストにおいて、クロスドメイン・アクティブ自己位置推定を研究した既存研究は、我々の知る限りなかった；そして、それは、我々のメイン新規性である。


The problem of active cross-domain self-localization is formulated as POMDP in our recent study in \cite{icpr21kurauchi}.
However,
there are 
several differences in the current study.
(1)
In the previous study, the place class (e.g., indoor/outdoor, corridor/room) of each training image is manually labeled and 
assumed to be given,
which
allowed an NBV planner to learn place-specific action policy.
On the other hand, in this study, we do not assume the availability of place class information.
This is a more challenging setting, which requires to
train a class-agnostic NBV planner from scratch.
(2)
In the previous study, a state transition model is assumed to be given at the training/test stage,
which enabled to train a model-based POMDP solver (i.e., SARSOP \cite{sarsop}). On the other hand, in this study, we do not assume the availability of the transition model and thus, introduce a novel model-free Q-learning -based NBV planner.

\figA


\section{Problem}



Active self-localization task consists of four distinctive stages: planning, action, detection, and matching (Fig. \ref{fig:A}).
The planning stage
determines the NBV action,
given  
a history of live images and states,
using an NBV planner 
that is trained in a past domain.
The action stage executes the planned NBV action.
The detection stage 
aims 
to detect 
domain-invariant landmark objects
using the pre-trained detector.
The matching stage
aims to query
a pre-built database 
of landmark views
associated with ground-truth GPS viewpoints
to infer the robot pose,
and 
this stage is performed only when one or more landmark objects are detected.
The inference result and all the inference history from previous iterations are integrated to obtain an estimate of the robot pose and its confidence score.
The above four stages are iterated until the confidence score exceeds a pre-set threshold.








\section{Approach}

This section presents the proposed 
framework 
for active visual self-localization (Fig. \ref{fig:G}).
The domain-invariant pole-like landmark detection network (PLD), as well as the domain-adaptive action policy determination block (APD), are emphasized. On the other hand, spatial landmark aggregation module (SLA) can reduce the dimension of PLD output and computational complexity of the DRL -based learner/planner. On the other hand, through fusing invariant pole-like landmarks and discriminative holistic edge images, the passive self-localization block (PSL) can make use of the information from PLD. One the other hand, 
the experience replay (ER) module provides 
random access
to past experiences. 
As a result, these modules or components with each other boost the performance of active self-localization system.





\subsection{NBV Planner}

We use deep Q-learning network (DQN) as the basis for our NBV planner. In our view, the model-free property of Q-learning is desirable for the robotic self-localization applications, as it does not include model parameters to be learned and it can intelligently avoid the possibility of learning a wrong model. However, classical Q-learning fails for large-scale problems due to 
``curse of dimensionality". The recent paradigm of DQN addresses this issue by approximating the value-action function with a deep neural network. Our approach extends this technique in two ways. First, a part of the deep neural network is replaced with a multi-scale multi-encoder DCN block,
derived from the state-of-the-art HED network \cite{hed},
which is very different and significantly more complex than 
existing deep neural network employed
by typical DQN approaches. Second, 
the landmark detector
is pretrained on Big data
before being introduced
as a component of 
the NBV planner.


\figG

\figD



\subsection{Pole-like Landmark Detection (PLD)}

Our PLD network architecture is inspired by the recent paradigm  
in the field of holistic edge detection (HED) \cite{hed} (Fig. \ref{fig:D}). In particular, we are based on the multi-scale multi-encoder HED network that consists of multiple encoder blocks that act as multi-scale encoder blocks. These main blocks consist of 3$\times$3 convolutional sub-blocks that are densely interconnected by the output of the previous main block, and the outputs of each sub-block are connected between them via a 1$\times$1 convolutional block.
%
The pseudo code of the PLD network $y=f(x)$ is as follows:
\EdgeDetector{}
The operations
'${\times}$' and '$+$' are
the upsampling and addition.
DenseBlock, DoubleConv and SingleConv are
the dense block, double and single convolutional blocks.
MaxPool, 
Concat
are
respectively,
the max pooling,
and 
concatenate operations.
Our implementation basically follows the state-of-the-art HED framework in \cite{hed}.
However,
the HED framework is
modified to deal with our DQN task.
That is,
the 2D edge feature map output by the HED part is spatially aggregated
to produce a horizontal 1D image
that represents the likelihood of
pole-like landmarks ({\it Aggregate}),
as shown in Figure \ref{fig:D}.
Then,
the spatially-aggregated 1D image is
further
input to
the SLA block that consists of 
a pre-trained activation network ({\it Activate})
followed by
a vector quantization 
blocks ({\it VectorQuantize})
to produce an
extremely compact
4-dim landmark feature map.
The aggregation network
summarizes
the likelihood of
pole-like landmark 
in each different horizontal range in the input image, 
respectively
$[0, W/4-1]$,
$[W/4, W/2-1]$,
$[W/2, 3W/4-1]$,
and
$[3W/4, W]$,
where
$W$ is the original image width.
Then,
the 4-dim vector is passed to
the activation network.
The activation network is trained
only once,
in a specific past domain.
This 4-dim vector is input to the value-action function block,
which is described above.
While the locations of pole endpoints in the single train domain are manually annotated in the current study,
unsupervised annotation by introducing techniques like pole-based SLAM \cite{poles}
would be an interesting direction of future research.



\subsection{Implementation Details}

We adopt the spatial bag-of-words (BoW) image model for our PSL module. A BoW model represents every query/mapped image with a collection of vector quantized local visual features, called visual words \cite{video_google}, which are then efficiently indexed/retrieved using an inverted file system. The spatial BoW (SBoW) 
is an extension of the 
BoW image model
to include spatial information of visual words \cite{sbow}.
We observe that the SBoW is applicable
to our case
by
using the horizontal location of pole-like landmark $(x_o, y_o)$
as the domain-invariant reference for spatial information.
More specifically,
we compute
the spatial information of
a given visual feature's location $(x, y)$
as $(x', y')=$ $(x-x_o$, $y)$
(Fig. \ref{fig:O}c). 

A bottleneck of the SBoW is the computation cost to simulate the SPL tasks. That is, the cost for querying the SPL image database for each visual image in each query, is in the order of $O(N_{images}N_{words})$ where $N_{images}$ is the number of visual images per experience and $N_{words}$ is the number of visual words per image. To reduce the cost, it is essential to represent the visual experience in a time/spatial efficient and random accessible manner. To address this, we summarize all the possible PSL tasks in a lookup table, which is then used to simulate the experience replay in an efficient manner. Given a pairing of query and map image sets, the lookup table is constructed in the following procedure. First, the SBoW-based information retrieval system is queried for each query image, and top-$K$ retrieval results are obtained. Then, the similarity between the query image and each of the top-$K$ similar map images is computed. Then, the similarity value is compactly represented in a short $B$-bit distance value. The parameters $K$ and $B$ are empirically set $K=1000$ and $B=8$ considering the accuracy-compactness tradeoff.


The deep Q-learning network is trained in the experience replay procedure.
An experience is defined as
a history of
planned actions,
acquired live images,
and
states.
The NBV action $a$ for the current state $s$ is selected
with the probability in proportional to the function $\exp(Q_{a,s})$.
Our scheme could be replaced with more advanced experience replay frameworks, such as prioritized experience replay \cite{prioritized_experience_replay} % prioritized experience replay
or dueling network \cite{dueling_q_learning}, 
which would be a future direction of our research.

A navigation task is terminated 
if 
the score distribution
becomes 
a sufficiently narrow distribution.
More formally,
it is judged
if 
the score of the highest scored location
exceeds 
that of the second scored location
with a large margin (0.1).






\figC





\figE


\section{Experiements}

We evaluated the effectiveness of the proposed algorithm via 
active cross-domain self-localization in different domains. We used the publicly available NCLT dataset \cite{nclt}. The NCLT dataset is a large-scale, long-term autonomy dataset for robotics research collected at the University of Michigan's North Campus by a Segway vehicle robotic platform. The data we used in the research includes view image sequences along vehicle's trajectories acquired by the front facing camera of the Ladybug3 as well as the ground-truth GPS viewpoint information. It involves both indoor and outdoor change objects such as cars, pedestrians, construction machines, posters, and furniture, during seamless indoor and outdoor navigations of the Segway robot. In our experiments, three different pairings of training and test datasets are used: (2012/1/22, 2012/3/31), (2012/3/31, 2012/8/4), (2012/8/4, 2012/11/17). The four datasets ``2012/1/22", ``2012/3/31", ``2012/8/4", and ``2012/11/17" consist of
26208,
26364,
24138,
and
26923
images.
Images are
resized to 320$\times$240. 

Figure \ref{fig:C} shows examples of pole-like landmark detection.
As shown,
the proposed detector
successfully detected
pole-like landmarks,
such as
poles,
as well as 
vertical edges of building, walls, and doors.
On the other hand,
it can intelligently avoided
false positive detection
of non-structural non-dominant edges,
such as
tiles on the roads
and
leafs on the trees.

Figure \ref{fig:E}
shows
examples of
views before and after
planned NBV actions.
Intuitively
convincing
behaviour
of the robot
was observed.
When a pole-like landmark is near from the robot viewpoint,
the robot tends to plan to move a short distance
so as to avoid lose track of the already observed landmarks.
Otherwise,
the robot tends to plan to move a long distance
so as
to detect unseen landmarks
or approach to already seen landmarks.
Such behaviors are intuitively appropriate
and effective to seek and track landmarks
when one got lost.
It is noteworthy
that 
our approach enables to
learn
such appropriate step sizes
from the available visual experience.




\figF

\figB



Figure \ref{fig:F}
shows
a histogram of 
travel distances required
to reach pole-like landmark views.
It can be seen that
the dynamic range of travel distance 
is very large,
from 1m to 128m.
This means that
the possibility of landmark detection
is 
strongly depending on the planned viewpoints,
which would be an evidence of the
benefit of active against passive self-localization.



Figure \ref{fig:B} shows cost vs. accuracy results for quantitative evaluation.
The cost is measured in terms of the number of iterations to reach the termination condition of the active self-localization task, i.e., the confidence score exceeds the pre-set threshold, which is a function of the number of positive detections of pole-like landmark views.
The accuracy is measured in terms of the rank assigned to the ground-truth robot pose when the active self-localization task is terminated.




% 性能指標として、？をもちいた。これは、？。

Our proposed method (``Learned") is compared against six different methods: 
``Heuristics",
``Constant (w/ view)",
``Constant (w/o view)",
``Constant (all)",
and
``Oracle".
``Heuristics"
is a manually designed strategy
that
selects either of 
short or long distance move,
based on a pre-designed heuristics.
Intuitively,
long distance move
is useful to search
for out-of-view landmark objects,
while
short distance move
is useful to approach 
to
landmark objects in the field of view
to obtain 
a closer view of them.
Based on the idea,
the heuristics
selects long distance move
$C_{long}+\Delta d$
if there is no detected landmark in the live image,
or
short distance move
$C_{short}+\Delta d$
otherwise,
where
$\Delta d$ is an artificial motion noise in range $[-1, 1]$ [m].
$C_{long}$
and
$C_{short}$
are two different constant
parameters 
that are learned in the training domain.
To learn
the constants $C_{short}$ and $C_{long}$,
the training image dataset is
split into two disjoint subsets,
i.e.,
images with and without pole-like landmark views,
and
then
$C_{short}$ and $C_{long}$,
is optimized to
maximize 
for individual subsets
the possibility of positive landmark detection.
The next three methods,
``Constant (w/ view)",
``Constant (w/o view)",
and
``Constant (all)"
determine the robot step size,
respectively,
as
$C_{short}\pm 1$,
$C_{long}\pm 1$,
and
$C_{all}\pm 1$,
regardless of
whether the live image is pole-like landmark view or not.
$C_{all}$
is learned in the training domain,
in a similar procedure as in
$C_{short}$
and
$C_{long}$,
but by using 
all the training images
instead of the subsets.
Cost versus performance for the four pairings of training and test seasons are
shown in Fig. \ref{fig:B}.
Moreover,
we have conducted 
long-term active self-localization experiments
over 17 different seasons,
using an NBV planner that was trained 
in the ``2012-03-31" season,
and 
summarized 
the performance in terms of 
average detection rate of landmark views
in Fig. \ref{fig:H}.
It is clear
that 
the proposed approach 
significantly outperforms
all the approaches considered here.
It could be concluded that 
a non-trivial good policy 
was learned with a model-free DQN
from
only domain-invariant landmarks and HED images.



\figH


\section{Conclusions}

In this paper, a novel framework of cross-domain active self-localization using pole-like landmarks 
was proposed.
Unlike previous approaches to active self-localization,
we hypothesize that
pole-like landmarks are inherently invariant, stable and ubiquitous cue for visual robot self-localization.
Based on the idea,
a novel multi-scale multi-encoder landmark detection network is introduced to enable detection of holistic essential landmarks,
which 
are then used as the sole input to an off-policy  model-free 
DQN-based
NBV planner.
The result is a domain-invariant variant of NBV planner that attains consistent performance over different domains, without requiring the expensive task of training data collection and retraining. The effectiveness of the planning algorithm in terms of self-localization performance and domain-invariance 
was 
experimentally verified using publicly available NCLT dataset.

\bibliographystyle{IEEEtran}
\bibliography{rl20}

\end{document}






この問に答えるために、複数経験地図、シーケンス地図、CONVNETランドマーク、ドメイン適応などの様々なアプローチが試みられてきた。一つのオープン問題は、「ドメイン不変性を有する、最小のランドマーク集合は、なにか？」である。ドメインシフトにより、多くの自然道標物体は、外観や配置が変化し、しばしば、もはや識別力が劣化している。さらには、{\it 将来の} 未知ドメインシフトに対して不変性・識別性を有するランドマークを、{\it 過去の｝経験から予想することは、本質的に、不良設定問題であり、既存のルールベース法や学習ベース法は、しばしば失敗する。

この困難を解決するための、一つの約束されたアプローチは、シーンを代表する、ポール状の道標（例：建物エッジ、木、地平線）を視覚道標として利用することである。多くの人間共存環境において、ポール道標は、高い確率で、ドメイン変化に伴う配置変化に影響されない。さらに、ポール道標は、知覚センサによって、ドメイン変化の後も検出されやすい。たとえば、？では、３次元ライダーを利用した自動運転シナリオにおいて、ビークル周辺の垂直な構造線を検出し、これを時系列フィルタリング（例：カルマンフィルタ）によって情報統合することで、自己位置推定を達成している。そのようなアプローチは、最近、多くの著者によって、探求されており、安定なビークル自己位置推定へ貢献することが期待されている。すなわち、{\it 十分な数} の構造線ランドマークの観測数が、高性能・高価なセンサ（つまり、３次元ライダー）によって検出できるシナリオでは、この構造線ランドマークは、プロミシングである。

一つの自然な疑問は、「ランドマークの密度・数は、どのくらいで十分なのか？」「単眼画像などの安価・軽量なセンサをもちいても、高精度の自己位置推定が実現できるのか？」である。最初の問に答えるために、我々は、アクティブセンシングのアプローチを探求する。アクティブセンシングは、自己位置推定において、長い間、オープンな挑戦的な問題である。本問題は、過去のすべての行動・観測・推論の履歴を利用して、効果的なランドマークを観測できるようなアクション系列（＝ポリシー）を決定することが目的である。我々の挑戦は、ドメイン不変性である。すなわち、あるドメインの下で訓練した最適な計画者は、異なるドメインにおいて、観測行動性能が劣化するかもしれない。この第二の問に答えるために、我々のポール道標アプローチは、最近の、深層学習に支援された、単眼画像にもとづく、全体論的な構造線検出法にインスパイアされた。これらの新しい構造線検出法は、古典的なローカルな画像フィルタ（例：キャニー）にもとづくエッジ検出法とはことなり、シーンを代表するような、少ない数の、主要な構造線を検出する。この新しいアプローチは、高価・高性能なライダーほどではないものの、高い信頼性の、空間的にスパースなポール道標を提供する。我々の目的は、空間的にスパースな、画像曖昧さにロバストな、ドメイン不変性を有する、コンパクトな地図の効率的な獲得・利用のための、統一的なフレームワークを実現することである。

本論文の貢献は、下記のように要約される。
１「単眼画像ベースである」：ポール道標にもとづく多くの既存研究とは異なり、我々は、３次元ライダーなどの高価・高性能のセンサを前提とせずに、安価・軽量の単眼センサを前提とする。
２「学習時間が少ない」：ドメイン不変性を有する構造線ランドマーク検出を、事前訓練しておくことで、オンライン学習に近い、高効率な、観測行動計画の訓練を実現する。
３「推論時間が少ない」：訓練結果を索引・検索するデータベースを提供するため、推論処理を加速する。
４「ドメイン不変道標」：構造線ランドマークにもとづいており、近年構築された単眼画像からの全体論的な深層エッジ検出器にもとづいているので、ドメイン不変な認識性能を期待できる。
５「ドメイン不変計画」：構造線ランドマークは、行動計画の主要な入力であり、このため、ドメイン変化に依存しない、ロバストな観測行動計画を実現できる。
６「データセット・コードを公開する」：データセットや本質的コードを公開し、提案法の結果を、最生産できるようにする。


既存研究との関連性

クロスドメイン視覚認識は、最近の中心的な研究関心であり、多くの著者によって研究されてきた。最先端の認識手法は、ほとんどが、深層学習に支援を受けたものである。そこでは、深層NNが、場所クラスの分類、視点座標の回帰、道標領域の検出器、および、特徴抽出器として利用されている。しかしながら、それらの多くは、パッシブセンシングの設定を前提としており、視覚認識器への質問画像（OR質問画像列）は、所与であるとみなしていた。すなわち、クロスドメイン視覚認識のアクティブセンシングは、比較的に殆ど、探求できていない[City-learn]。

ルート認識は、ロボティクスや自動運転のホットトピックだ。これまでに、経路照合、道路トポロジ認識、道路標識認識、道路サイズ認識などの様々な技術が探求されてきた。これらの研究と、本研究は、直交・相補的の関係にある。本研究では、構造線ランドマークを、唯一の外部ランドマークとするような視覚場所認識に興味があるが、本アプローチは、上記の様々な道路認識アプローチと組み合せることで、さらなる性能向上を期待できる。

構造線ランドマークの既存研究は、殆どが、３次元ライダーなどの高価・高性能なセンサを前提としている。これに対し、単眼画像センサの設定は、いくつかの意味で本質的に異なる。第一に、単眼画像センサは、高度に曖昧である。最先端の深層学習にもとづく全体論的な構造線検出器をもちいたとしても、検出結果は、高度に擬陽性・擬陰性を含んでいる。このような、空間的に疎な、ノイズにまみれた、ランドマーク群から、自己位置推定するのは、未だに殆どオープンな問題である。

本研究は、我々による最近のアクティブ視覚場所認識を、空間効率・時間効率とドメイン不変性という別の方向からアプローチする。上記の先行研究では、我々は、本問題を、ドメイン不変NBV計画者、および、強化学習という別の視点から探求した。この先行研究は、本研究との違いは、大きく２つある。第一に、この先行研究では、ドメイン不変な深層畳込みNNをターゲットドメインにおいて事前訓練しておかなければならなかったが、本研究では本質的にドメイン不変なホリスティックな構造線検出法を利用する。第二に、この先行研究では、強化学習を前提としており高い訓練コストを要求していたが、提案法では、この方法を拡張し、代理タスクを利用した、オンラインに近い高速な訓練と、Qテーブルにもとづく高効率な知識表現により、高い時間効率・空間効率を実現する。


アプローチ

システム構成は、スタンダードな強化学習ベースのアクティブセンシングに従う。強化学習は、？から構成されている。このうち、？は、・・・。？は、・・・。？は、・・・。？は、・・・。？は、・・・。実装では、？は、・・・。

問題設定を明確にするために、データセットについて、説明する。我々は、NCLTデータセットを利用する。NCLTデータセットは、最もポピュラーな、長期間オートノミーのデータセットである。セグウェイ型のビークルが、大学キャンパスの屋内外を、走行した、マルチセッションのデータセットからなる。我々の過去の研究に従い、我々は、４つのシーズン？、？、？、？を利用する。これらの画像列の長さは、？、？、？、？である。この視覚誘導の間に、ロボットは、様々な季節変化（例：落葉、積雪）や物体外観変化（例：建築物、駐停車）に遭遇する。これらの変化が、我々のクロスシーズン視覚場所認識を、挑戦的なものにする。我々は、ビークルのオンボードカメラ？の画像列をセンサ入力として利用し、および、GPSをグランドツースとして利用する。

性能評価は、自己位置推定性能とアクションコストの観点から、なされる。ビークルは、一回のアクションで、計画された距離だけ移動し、そして、センシングする。一般に、アクションコストは、移動コストと観測コストからなる。実験では、これらの比例定数や定数の、異なる設定値の組合せについて、性能を調査する。

我々の先行研究に従い、アクティブセンシング問題を、経路上の前進後退というアクション候補集合からの選択問題として定義する。ロボットは、ビジュアルオドメトリ等の相対計測により、リーズナブルな正確性で、自分の相対移動量を計測できるものと仮定する。上記研究とは異なり、我々は、離散的な場所クラスの分類問題ではなく、連続的な視点座標推定問題として、視覚場所認識を定式化する。

強化学習の定式化に基づいて、ロボットは、過去の視覚経験からシミュレートされた、仮想的な視覚経験を、何度も体験する。各々の視覚経験は、画像列とアクション列から、構成される。取得画像は、事前訓練された視覚場所認識器にフェッドされて、場所固有確率分布が出力される。この場所固有確率分布は、信念分布に統合される。例外的に、エントロピーが十分高い値になった場合は、処理を終了する。

構造線検出は、最近構築されたホリスティック深層エッジ検出にインスパイアされている。このネットワークアーキテクチャを、？に示す。具体的には、・・・。

我々の強化学習の定式化について、説明する。観測は、ロボットのモーションコマンドと道標観測からなる。観測空間をコンパクトにするために、モーションコマンドは、訓練経路上での移動距離、および、



